On Discrete-Time/Frequency-Periodic End-to-End Fiber-Optical Channel Models

A discrete-time end-to-end fiber-optical channel model is derived based on the first-order perturbation approach. The model relates the discrete-time input symbol sequences of co-propagating wavelength channels to the received symbol sequence after matched filtering and T-spaced sampling. To this end, the interference from both self- and cross-channel nonlinear interactions of the continuous-time optical signal is represented by a single discrete-time perturbative term. Two equivalent discrete-time models can be formulated---one in the time-domain, the other in the 1/T-periodic continuous-frequency domain. The time-domain formulation coincides with the well-known pulse-collision picture. The novel frequency-domain picture incorporates the sampling operation via an aliased and periodic kernel description. This gives rise to an alternative perspective on the end-to-end input/output relation between the spectrum of the discrete-time transmit symbol sequence and the spectrum of the receive symbol sequence. Both views can be extended from a regular, i.e., solely additive model, to a combined regular-logarithmic model to take the multiplicative nature of certain distortions into consideration. An alternative formulation of the Gaussian Noise model is provided to take the aliasing of frequency components correctly into account. A novel algorithmic implementation of the discrete and periodic frequency-domain model is presented. The derived end-to-end model requires only a single computational step and shows good agreement in the mean-squared error sense compared to the oversampled and inherently sequential split-step Fourier method.

==> data/E_fd_sc_ss_lossless-1.tsv <==
1	0.705465218992442
4	0.705435740904782
8	0.704992334678695
12	0.703081669030799
16	0.698023107036839
20	0.687750323825999
24	0.67033894320593
28	0.644796251936647
32	0.611770270180002
36	0.573579975821969
40	0.53328872006023
44	0.493477735445772
48	0.455749060403269
52	0.420949496841375
56	0.389359407901067
60	0.360847284129185
64	0.33515285999668
70	0.301289209717046
76	0.272237772786678
82	0.247187276141637
88	0.225473500913199
94	0.206546259033343
100	0.18995688347254


==> data/E_fd_sc_ss_lossless-2.tsv <==
1	0.0315638226155159
4	0.0315637901731069
8	0.0315633020014076
12	0.0315611946451827
16	0.0315555854157021
20	0.0315440587765312
24	0.0315240971816608
28	0.0314938172667517
32	0.0314528941304662
36	0.0314032885379269
40	0.0313492352609985
44	0.031296167824246
48	0.0312488645711138
52	0.0312097552723727
56	0.0311785139563579
60	0.0311532826504245
64	0.0311323731681914
70	0.0311072161576853
75	0.0310885546803799
75.1	0.0156037801124602
76	0.0156121350336902
82	0.0156044003336933
88	0.0155981774497121
94	0.0155930928604312
100	0.0155888868551272


==> data/E_fd_sc_ss_lossless-3.tsv <==
1	0.673901396376926
4	0.673871950731675
8	0.673429032677288
12	0.671520474385616
16	0.666467521621137
20	0.656206265049469
24	0.63881484602427
28	0.613302434669894
32	0.580317376049535
36	0.542176687284041
40	0.501939484799231
44	0.462181567621526
48	0.424500195832155
52	0.389739741569002
56	0.358180893944709
60	0.329694001478761
64	0.304020486828488
70	0.270181993559361
75	0.252102320988757
75.1	0.2557989129986224
76	0.256625637752988
82	0.231582875807943
88	0.209875323463488
94	0.190953166172912
100	0.174367996617412


==> data/E_fd_sc_ss_lossy-1.tsv <==
1	0.705464287945034
4	0.705197675606151
8	0.701250203932637
12	0.685480008881499
16	0.651301531169982
20	0.602045697271156
24	0.546736632639045
28	0.492108227943754
32	0.441562319153239
36	0.396363557460843
40	0.356635352688039
44	0.321984312468707
48	0.2918306220757
52	0.265568491905196
56	0.24263586918798
60	0.222538926905447
64	0.204855556807792
70	0.182102320988757
76	0.162989129986224
82	0.146824163097258
88	0.133021928574317
94	0.121142625656958
100	0.11084872385877


==> data/E_fd_sc_ss_lossy-2.tsv <==
1	0.0315638220966357
4	0.0315636574205892
8	0.0315611972824003
12	0.031550947099084
16	0.0315262929411358
20	0.0314850511142072
24	0.0314330175556781
28	0.0313787789218655
32	0.0313277110133598
36	0.0312822188951463
40	0.0312428771406919
44	0.0312093509961725
48	0.0311809513273987
52	0.0311569273263684
56	0.0311365948787573
60	0.031119372220258
64	0.0311047826296689
70	0.0310885546803799
75	0.0310885546803799
75.1	0.0156037801124602
76	0.0156037801124602
82	0.0155977473081911
88	0.015592806585228
94	0.015588740108109
100	0.015585986866397


==> data/E_fd_sc_ss_lossy-3.tsv <==
1	0.673900465848398
4	0.673634018185563
8	0.669689006650237
12	0.653929061782417
16	0.619775238228847
20	0.570560646156949
24	0.515303615083367
28	0.460729449021889
32	0.410234608139879
36	0.365081338565697
40	0.325392475547347
44	0.290774961472535
48	0.260649670748301
52	0.234411564578827
56	0.211499274309223
60	0.191419554685189
64	0.173750774178123
70	0.151013766308377
75	0.134102320988757
75.1	0.1497989129986224
76	0.147385349873761
82	0.13122641578907
88	0.117429121989089
94	0.105553885548849
100	0.0952627369923724


==> data/E_fd_sc_ss_lossy_test-1.tsv <==
1	0.705464287945034
4	0.705197675606151
8	0.701250203932637
12	0.685480008881499
16	0.651301531169982
20	0.602045697271156
24	0.546736632639045
28	0.492108227943754
32	0.441562319153239
36	0.396363557460843
40	0.356635352688039
44	0.321984312468707
48	0.2918306220757
52	0.265568491905196
56	0.24263586918798
60	0.222538926905447
64	0.204855556807792
70	0.182102320988757
76	0.162989129986224
82	0.146824163097258
88	0.133021928574317
94	0.121142625656958
100	0.11084872385877


==> data/E_fd_sc_ss_lossy_test-2.tsv <==
1	0.0315638220966357
4	0.0315636574205892
8	0.0315611972824003
12	0.031550947099084
16	0.0315262929411358
20	0.0314850511142072
24	0.0314330175556781
28	0.0313787789218655
32	0.0313277110133598
36	0.0312822188951463
40	0.0312428771406919
44	0.0312093509961725
48	0.0311809513273987
52	0.0311569273263684
56	0.0311365948787573
60	0.031119372220258
64	0.0311047826296689
70	0.0310885546803799
76	0.0156037801124602
82	0.0155977473081911
88	0.015592806585228
94	0.015588740108109
100	0.015585986866397


==> data/E_fd_sc_ss_lossy_test-3.tsv <==
1	0.673900465848398
4	0.673634018185563
8	0.669689006650237
12	0.653929061782417
16	0.619775238228847
20	0.570560646156949
24	0.515303615083367
28	0.460729449021889
32	0.410234608139879
36	0.365081338565697
40	0.325392475547347
44	0.290774961472535
48	0.260649670748301
52	0.234411564578827
56	0.211499274309223
60	0.191419554685189
64	0.173750774178123
70	0.151013766308377
76	0.147385349873761
82	0.13122641578907
88	0.117429121989089
94	0.105553885548849
100	0.0952627369923724


==> data/E_td_2chan_ss_lossless-1.tsv <==
76.8	0.0729057767009492
80	0.0696213502519099
90	0.061116652250704
100	0.0545588334116283
110	0.0493308635920298
120	0.0450548484371173
130	0.0414855464229937
140	0.0384568287536655
150	0.0358516067727108
160	0.0335850203682965
170	0.03159377627024
180	0.0298298364972818
190	0.0282556254694103
200	0.0268417019020509


==> data/E_td_2chan_ss_lossless-2.tsv <==
76.8	0.0634743131977774
80	0.0611380214990065
90	0.0547884114659991
100	0.0496291436671509
110	0.0453680962906313
120	0.0417924331282918
130	0.0387486632522066
140	0.0361253490973081
150	0.0338400954090994
160	0.0318308019189231
170	0.0300497957870517
180	0.0284599694222707
190	0.0270316290441554
200	0.0257412221272613


==> data/E_td_2chan_ss_lossless-3.tsv <==
76.8	0.00943146350317215
80	0.008483328752903
90	0.00632824078470506
100	0.00492968974447746
110	0.00396276730139872
120	0.0032624153088256
130	0.00273688317078708
140	0.00233147965635738
150	0.00201151136361136
160	0.00175421844937305
170	0.00154398048318805
180	0.00136986707501123
190	0.00122399642525489
200	0.00110047977478961


==> data/E_td_sc_multspan_lossy-1.tsv <==
1	0.204769551494455
2	0.110799990812812
3	0.0775532782278933
4	0.0602494514477825
5	0.0495900064730086
6	0.0421784614791362
7	0.0368463863552814
8	0.0328599046361015
9	0.0298551210997369
10	0.0273384512001812


==> data/E_td_sc_multspan_lossy-2.tsv <==
1	0.146679680794954
2	0.0565887674457413
3	0.0334839532251695
4	0.0234700557098841
5	0.0180240039698672
6	0.0144582740086944
7	0.0121246375035357
8	0.0104613917169176
9	0.00926879170150024
10	0.00842849795196816


==> data/E_td_sc_multspan_lossy-3.tsv <==
1	0.0580898706995019
2	0.0542112233670725
3	0.0440693250027216
4	0.0367793957378985
5	0.0315660025031412
6	0.0277201874704418
7	0.0247217488517461
8	0.0223985129191839
9	0.0205863293982367
10	0.018909953248213


==> data/E_td_sc_ss_lossless-1.tsv <==
1	0.705320338101447
4	0.705290455093462
8	0.704840859358149
12	0.70293331358187
16	0.697864722062736
20	0.687581985310433
24	0.670162658880549
28	0.644626216840782
32	0.61161781022758
36	0.573447895442587
40	0.533159043210836
44	0.493354162992552
48	0.455642184858458
52	0.420850460578213
56	0.389267742725582
60	0.360758628908933
64	0.335069259446913
70	0.301210339904068
76	0.27216214988821
82	0.247114521000147
88	0.225402760033224
94	0.206477846963061
100	0.189890501028645


==> data/E_td_sc_ss_lossless-2.tsv <==
1	0.648746329528081
4	0.648656563170613
8	0.647309325908909
12	0.641573392539756
16	0.626870294251644
20	0.599128531232038
24	0.558038441299975
28	0.509164123091829
32	0.461082083519182
36	0.418624725812889
40	0.380832205842376
44	0.345750833755057
48	0.313416122946631
52	0.284329418514891
56	0.258396981532118
60	0.23532177225839
64	0.214835693982405
70	0.188329223334331
76	0.166083338598981
82	0.147330183931746
88	0.131428146877636
94	0.11786161263989
100	0.106216897521687


==> data/E_td_sc_ss_lossless-3.tsv <==
1	0.0565740085733646
4	0.0566338919228494
8	0.0575315334492403
12	0.0613599210421135
16	0.0709944278110915
20	0.0884534540783955
24	0.112124217580574
28	0.135462093748951
32	0.150535726708396
36	0.154823169629699
40	0.152326837368457
44	0.147603329237495
48	0.142226061911825
52	0.136521042063322
56	0.130870761193465
60	0.125436856650541
64	0.120233565464509
70	0.112881116569737
76	0.106078811289229
82	0.0997843370683996
88	0.0939746131555874
94	0.0886162343231719
100	0.0836736035069553


==> data/E_td_sc_ss_lossy-1.tsv <==
1	0.705319403001814
4	0.705051342965329
8	0.701102537083961
12	0.685321341249396
16	0.65113992048275
20	0.601886315779079
24	0.546595184678222
28	0.491982188437526
32	0.4414318577903
36	0.396243103881373
40	0.356514457908479
44	0.321865589864684
48	0.291720406528008
52	0.265467306544174
56	0.242537934339606
60	0.222446000657723
64	0.204769551494455
70	0.182025595923452
76	0.162907642472569
82	0.146749525695656
88	0.132953946384989
94	0.121081241123745
100	0.110794850694761


==> data/E_td_sc_ss_lossy-2.tsv <==
1	0.648744889005536
4	0.648288557026304
8	0.641606022992763
12	0.616118983609794
16	0.566696475438905
20	0.505536119846648
24	0.445527303573812
28	0.391874291940154
32	0.345491606675237
36	0.305782700381828
40	0.271824351099285
44	0.242718935480231
48	0.217684156311019
52	0.19606138668049
56	0.17730539633879
60	0.160969040355752
64	0.146679680794954
70	0.128437764150039
76	0.113198480769482
82	0.100462351751945
88	0.0896984855181399
94	0.080532305421656
100	0.0726788041477249


==> data/E_td_sc_ss_lossy-3.tsv <==
1	0.0565745139962762
4	0.0567627859390248
8	0.0594965140911992
12	0.0692023576396029
16	0.0844434450438448
20	0.09635019593243
24	0.10106788110441
28	0.100107896497372
32	0.0959402511150635
36	0.0904604034995441
40	0.0846901068091924
44	0.0791466543844529
48	0.0740362502169871
52	0.0694059198636855
56	0.0652325380008155
60	0.0614769603019703
64	0.0580898706995019
70	0.053587831773413
76	0.0497091617030872
82	0.0462871739437099
88	0.0432554608668483
94	0.0405489357020894
100	0.0381160465470365


==> data/ExNsp_td_sc_multspan_lossy-1.tsv <==
1	0.204769551494455
2	0.443199963251247
3	0.69797950405104
4	0.96399122316452
5	1.23975016182521
6	1.5184246132489
7	1.80547293140879
8	2.1030338967105
9	2.41826480907869
10	2.73384512001812


==> data/ExNsp_td_sc_multspan_lossy-2.tsv <==
1	0.146679680794954
2	0.226355069782965
3	0.301355579026526
4	0.375520891358146
5	0.45060009924668
6	0.520497864312998
7	0.594107237673251
8	0.669529069882728
9	0.75077212782152
10	0.842849795196816


==> data/ExNsp_td_sc_multspan_lossy-3.tsv <==
1	0.0580898706995019
2	0.21684489346829
3	0.396623925024494
4	0.588470331806376
5	0.789150062578531
6	0.997926748935906
7	1.21136569373556
8	1.43350482682777
9	1.66749268125717
10	1.8909953248213

